The eROSITA view of the Abell 3391/95 field: The Northern Clump. The largest infalling structure in the longest known gas filament observed with eROSITA, XMM-Newton, and Chandra

SRG/eROSITA PV observations revealed the A3391/95 cluster system and the Northern Clump (MCXC J0621.7-5242 galaxy cluster) are aligning along a cosmic filament in soft X-rays, similarly to what has been seen in simulations before. We aim to understand the dynamical state of the Northern Clump as it enters the atmosphere ($3\times R_{200}$) of A3391. We analyzed joint eROSITA, XMM-Newton, and Chandra observations to probe the morphological, thermal, and chemical properties of the Northern Clump from its center out to a radius of 988 kpc ($R_{200}$). We utilized the ASKAP/EMU radio data, DECam optical image, and Planck y-map to study the influence of the WAT radio source on the Northern Clump central ICM. From the Magneticum simulation, we identified an analog of the A3391/95 system along with an infalling group resembling the Northern Clump. The Northern Clump is a WCC cluster centered on a WAT radio galaxy. The gas temperature over $0.2-0.5R_{500}$ is $k_BT_{500}=1.99\pm0.04$ keV. We employed the $M-T$ scaling relation and obtained a mass estimate of $M_{500}=(7.68\pm0.43)\times10^{13}M_{\odot}$ and $R_{500}=(636\pm12)$ kpc. Its atmosphere has a boxy shape and deviates from spherical symmetry. We identify a southern surface brightness edge, likely caused by subsonic motion relative to the filament gas. At $\sim\! R_{500}$, the southern atmosphere appears to be 42% hotter than its northern atmosphere. We detect a downstream tail pointing toward the north with a projected length of $\sim318$ kpc, plausibly the result of ram pressure stripping. The analog group in the Magneticum simulation is experiencing changes in its gas properties and a shift between the position of the halo center and that of the bound gas while approaching the main cluster pair.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

